Does a Governed Confidence Score Know When a Text-to-SQL Answer Is Right? An Exploratory Study on BIRD and a Pre-registered Confirmation on Spider

Conversational analytics lets people ask questions of records spread across many systems and get answers in plain language; it is useful only if each answer can be trusted and explained. A production system of this kind attaches a confidence score to every answer it writes over a database and uses it to show the answer, show it with a warning, or withhold it. The score's weights, caps and thresholds were set by design. This paper audits that design. On the 1,534 questions of BIRD dev, answered by GPT-5.1 with five samples per question, the designed score separates right from wrong answers weakly (AUROC 0.624) and withholds 35.7% of correct answers. Nearly all of its ranking signal comes from agreement among the samples, and most of it is lost where agreement is combined by a minimum with a checklist that drops to zero on any unsupported claim, including commentary. Before any Spider answer existed we froze and hashed a rule in which agreement with the shown answer is the score, with deterministic vetoes and deterministic and judge-based caps. On Spider dev AUROC rose from 0.566 to 0.725 (+0.159, 95% CI +0.097 to +0.221; database-level CI +0.098 to +0.234), with PASS accuracy 95.7% against a 92.6% base rate. The frozen rule was not the best agreement-based rule on Spider, and the harness and prompts were rebuilt after registration. Added after review: a GPT-5.1 judge asked for P(correct), averaged with agreement, ranked higher in every evaluation (0.837 on Spider), but it grades its own model's answers and its gain shrinks under execution-match labels; one answer per question from a second model family raised agreement's AUROC from 0.749 to 0.800 on Spider, a gain that held under both label definitions. Labels are model-judged; a ten-answer human pilot found no disagreement, and a full audit has not been done.

==> rc_birdRe_agree_first.dat <==
coverage accuracy
0.5021 0.9315
0.5709 0.925
0.736 0.9046
0.8258 0.8852
0.8476 0.8824
0.9298 0.855
0.9986 0.8263
1.0 0.8251


==> rc_birdRe_agreement.dat <==
coverage accuracy
0.6419 0.9168
0.7563 0.9006
0.8476 0.8824
0.9298 0.855
0.9986 0.8263
1.0 0.8251


==> rc_birdRe_designed.dat <==
coverage accuracy
0.2767 0.9289
0.2781 0.9293
0.2788 0.9295
0.2795 0.9296
0.3237 0.9089
0.3392 0.9068
0.3659 0.9002
0.4031 0.8937
0.4192 0.8861
0.4199 0.8863
0.4206 0.8848
0.4213 0.885
0.4537 0.8777
0.4565 0.8769
0.4726 0.8678
0.4796 0.8638
0.4803 0.8626
0.4853 0.8582
0.486 0.8584
0.5021 0.8517
0.5056 0.8486
0.5063 0.8474
0.507 0.8463
0.5084 0.8453
0.5091 0.8441
0.5133 0.8427
0.514 0.8429
0.9761 0.8288
0.9951 0.8278
0.9958 0.8279
0.9965 0.8273
0.9972 0.8268
0.9986 0.8263
1.0 0.8251


==> rc_spider_agree_first.dat <==
coverage accuracy
0.6826 0.9642
0.7355 0.9571
0.8576 0.9526
0.8922 0.9464
0.939 0.9491
0.9664 0.94
0.9949 0.9284
1.0 0.9257


==> rc_spider_agreement.dat <==
coverage accuracy
0.8321 0.9645
0.9044 0.955
0.939 0.9491
0.9664 0.94
0.9949 0.9284
1.0 0.9257


==> rc_spider_designed.dat <==
coverage accuracy
0.3581 0.9574
0.3591 0.9575
0.3998 0.9517
0.414 0.9459
0.4354 0.9416
0.4659 0.9389
0.4771 0.9403
0.4822 0.9409
0.4842 0.9412
0.4852 0.9413
0.4924 0.9421
0.4964 0.9406
0.4975 0.9387
0.5015 0.9371
0.5025 0.9372
0.5036 0.9354
0.5046 0.9335
0.5056 0.9336
0.9502 0.9272
0.9746 0.928
0.9786 0.9272
0.9949 0.9284
0.999 0.9267
1.0 0.9257

